Cost-Aware cHBM-Array Accelerator for LLM Decoding

Autoregressive decoding of mixture-of-experts (MoE) large language models is predominantly memory-bound due to low arithmetic intensity of attention and MoE layers. Conventional GPU$\unicode{x2013}$HBM architectures face a GPU shoreline bottleneck limiting aggregate memory bandwidth scaling with more HBM stacks. While 3D-stacked near-memory architectures can overcome this bottleneck by vertically integrating compute logic with DRAM, existing designs often incur prohibitive area, power, and packaging overheads from overprovisioning compute and die-to-die (D2D) resources. Resolving these tradeoffs requires an architecture that jointly optimizes performance, physical feasibility, and manufacturing cost. We propose CASCADE, a cost-aware memory-centric accelerator that executes the entire decode phase on an array of low-power, compute-enabled custom HBM (cHBM) chiplets. Through workload-driven design space exploration (DSE), CASCADE co-optimizes compute throughput, D2D bandwidth, and HBM stack height against physical layout and cost constraints, enabling low-cost standard organic-substrate packaging. To efficiently utilize its distributed resources, CASCADE employs two-dimensional parallelism strategies. Because the optimal strategy for CASCADE varies with workload characteristics, we identify the optimal one for each workload through DSE. CASCADE achieves up to 4.65$\times$ higher decode throughput and 8.26$\times$ higher energy efficiency than state-of-the-art accelerators, with an estimated 38.4% lower per-package manufacturing cost than a prior chiplet-array architecture.

==> README.txt <==
ISCA 2027 ACM LaTeX Template (draft)
====================================

Based on ACM Primary Article Template (acmart, sigconf), matching ISCA 2025
submission practice:

  \documentclass[sigconf, screen, review]{acmart}
  \settopmatter{printfolios=true}

Official ACM template / Overleaf:
  https://www.acm.org/publications/proceedings-template
  https://authors.acm.org/proceedings/production-information/preparing-your-article-with-latex

Build:
  pdflatex main
  bibtex main
  pdflatex main
  pdflatex main

Or: tectonic main.tex

Replace NaN in \iscasubmissionnumber with your HotCRP submission number.
Do not include author names in the PDF for double-blind review.

